Towards Fair Graph Anomaly Detection: Problem, Benchmark Datasets, and Evaluation

The Fair Graph Anomaly Detection (FairGAD) problem aims to accurately detect anomalous nodes in an input graph while avoiding biased predictions against individuals from sensitive subgroups. However, the current literature does not comprehensively discuss this problem, nor does it provide realistic datasets that encompass actual graph structures, anomaly labels, and sensitive attributes. To bridge this gap, we introduce a formal definition of the FairGAD problem and present two novel datasets constructed from the social media platforms Reddit and Twitter. These datasets comprise 1.2 million and 400,000 edges associated with 9,000 and 47,000 nodes, respectively, and leverage political leanings as sensitive attributes and misinformation spreaders as anomaly labels. We demonstrate that our FairGAD datasets significantly differ from the synthetic datasets used by the research community. Using our datasets, we investigate the performance-fairness trade-off in nine existing GAD and non-graph AD methods on five state-of-the-art fairness methods. Our code and datasets are available at https://github.com/nigelnnk/FairGAD

==> tradeoff-cola.txt <==
0.4439	0.0237

==> tradeoff-cola_correlation.txt <==
0.4919	0.0117
0.4929	0.0119
0.4959	0.0144

==> tradeoff-cola_correlation_reddit.txt <==
0.4517 0.0407
0.499 0.1316
0.5119 0.1388
0.4992 0.1167
0.4994 0.1114
0.5008 0.1108
0.5002 0.1124
0.4973 0.1028
0.5002 0.1123
0.5003 0.1121
0.4973 0.1028
0.5003 0.112
0.4973 0.1024
0.5003 0.112
0.5003 0.112
0.5003 0.1121
0.5003 0.1121
0.5003 0.1121
0.5555 0.1789
0.5555 0.1789
0.5555 0.1789

==> tradeoff-cola_fairod.txt <==
0.441	0.0241
0.3525	0.0472
0.3446	0.0478
0.3474	0.0511
0.3501	0.0514
0.4412	0.0252
0.3504	0.0474
0.3447	0.0483
0.3475	0.0514
0.35	0.0515
0.4397	0.0268
0.3461	0.0476
0.3452	0.0482
0.3478	0.0511
0.3501	0.0508
0.439	0.0253
0.346	0.0466
0.347	0.0494
0.3486	0.0517
0.3504	0.0525

==> tradeoff-cola_fairod_reddit.txt <==
0.4809	0.0984
0.4118	0.0635
0.3986	0.0488
0.3975	0.0499
0.3971	0.0496
0.4843	0.103
0.4696	0.0606
0.4088	0.0551
0.3983	0.0482
0.3973	0.0504
0.4851	0.1035
0.4948	0.1144
0.4708	0.0605
0.4108	0.0614
0.3982	0.0484
0.4854	0.1047
0.5069	0.1051
0.4917	0.1101
0.4711	0.061
0.4084	0.054

==> tradeoff-cola_hin.txt <==
0.4294	0.0109
0.4672	0.022
0.4432	0.0255
0.4558	0.0186
0.4585	0.0191
0.4786	0.0204
0.478	0.0145
0.4851	0.0311
0.4882	0.0191
0.5069	0.0258
0.499	0.0188
0.4939	0.0205
0.5199	0.0262
0.5207	0.0189
0.4961	0.021
0.496	0.0218
0.4993	0.0268
0.5102	0.0244
0.5147	0.0202
0.5027	0.0245
0.502	0.0176
0.4856	0.0345
0.4744	0.0172
0.4987	0.0203
0.5122	0.0188

==> tradeoff-cola_hin_reddit.txt <==
0.526	0.1318
0.5158	0.1456
0.498	0.142
0.494	0.1307
0.5109	0.1404
0.5079	0.1348
0.5147	0.1419
0.5095	0.1645
0.5261	0.177
0.5049	0.1419
0.5106	0.149
0.4956	0.1248
0.5419	0.1642
0.5215	0.1829
0.5354	0.1746
0.5584	0.216
0.4966	0.1516
0.5105	0.1535
0.5514	0.1855
0.5433	0.1951
0.541	0.2002
0.5303	0.1731
0.5441	0.2264
0.5419	0.2078
0.5321	0.1695
0.551	0.2088
0.541	0.1966
0.5524	0.2024
0.5162	0.1614
0.5175	0.1833

==> tradeoff-cola_reddit.txt <==
0.4533	0.0351

==> tradeoff-conad.txt <==
0.5587	0.0441

==> tradeoff-conad_correlation.txt <==
0.5584	0.0437
0.5572	0.0438
0.555	0.044
0.5523	0.0444
0.5501	0.0447

==> tradeoff-conad_correlation_reddit.txt <==
0.6085	0.0556
0.6098	0.0539
0.6074	0.0505
0.596	0.0488
0.5915	0.0501
0.6083	0.0548
0.6082	0.0541
0.6091	0.0514
0.6043	0.0468
0.5953	0.0489
0.5911	0.0502
0.6078	0.0535
0.6076	0.053
0.6077	0.0473
0.6019	0.0417
0.5947	0.0485
0.5905	0.0502
0.6066	0.0499
0.6061	0.0498
0.6039	0.0428
0.5985	0.0351
0.5932	0.0481
0.5894	0.0497
0.6052	0.0478
0.6013	0.0416
0.5949	0.0366
0.5888	0.0368
0.5842	0.0361

==> tradeoff-conad_fairod.txt <==
0.5616	0.0442
0.5641	0.0453
0.565	0.0464
0.5633	0.052
0.5571	0.0491
0.5561	0.0434
0.5626	0.0452
0.5629	0.0449
0.5672	0.0509
0.5578	0.0482
0.5309	0.0257
0.5336	0.0243
0.5424	0.0286
0.5593	0.0385
0.5604	0.0445
0.5148	0.0221
0.5342	0.032
0.5372	0.0298
0.552	0.0348
0.5386	0.0327
0.4995	0.0082
0.532	0.0154
0.6008	0.0436
0.6239	0.0488

==> tradeoff-conad_fairod_reddit.txt <==
0.6085	0.0556
0.6098	0.0539
0.6074	0.0505
0.6011	0.0481
0.5987	0.049
0.5973	0.0488
0.596	0.0488
0.5915	0.0501
0.5854	0.0513
0.5848	0.0512
0.6092	0.0515
0.608	0.0501
0.6037	0.0498
0.6003	0.0481
0.5987	0.0486
0.5977	0.0489
0.5968	0.0492
0.5933	0.0502
0.5862	0.0514
0.5852	0.0514
0.6027	0.048
0.6014	0.0466
0.6004	0.0476
0.5993	0.0482
0.5987	0.0485
0.5982	0.0487
0.5977	0.049
0.5956	0.0493
0.5886	0.0508
0.5865	0.0514
0.6005	0.0471
0.6	0.0476
0.5998	0.0476
0.5991	0.0478
0.5986	0.0483
0.5983	0.0487
0.598	0.0486
0.5966	0.0493
0.5908	0.0507
0.5878	0.0508
0.5992	0.0478
0.5991	0.0476
0.599	0.0479
0.5989	0.048
0.5988	0.0484
0.5987	0.0483
0.5985	0.0484
0.5981	0.0485
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481
0.5988	0.0481

==> tradeoff-conad_hin.txt <==
0.5606	0.0439
0.5634	0.0446
0.5641	0.0458
0.5645	0.0515
0.5551	0.0494
0.5473	0.0452
0.5411	0.0536
0.5503	0.048
0.5338	0.037
0.5174	0.0269
0.5252	0.0292
0.5265	0.0283
0.5265	0.0262
0.5293	0.0315
0.5266	0.0314
0.5332	0.0341
0.5332	0.036
0.5099	0.032
0.5308	0.0339
0.5136	0.0227
0.5159	0.0229
0.5033	0.0208
0.5201	0.027
0.507	0.0207
0.5231	0.0246
0.5151	0.0237
0.5194	0.0186
0.5153	0.021
0.5229	0.0258
0.5059	0.0164
0.4922	0.0176
0.4979	0.0135
0.4951	0.0124
0.5002	0.0184
0.5011	0.0158
0.4956	0.0177
0.5106	0.0165
0.5085	0.0155
0.4901	0.0182

==> tradeoff-conad_hin_reddit.txt <==
0.6085	0.0556
0.6098	0.0539
0.6074	0.0505
0.596	0.0488
0.5915	0.0501
0.6079	0.0565
0.6083	0.0559
0.6098	0.0562
0.6084	0.0502
0.5962	0.0488
0.5915	0.0499
0.608	0.0563
0.6079	0.0568
0.6095	0.0552
0.6088	0.051
0.5963	0.0489
0.5916	0.0501
0.607	0.0581
0.6079	0.0596
0.6087	0.0555
0.6095	0.0534
0.5969	0.0488
0.5919	0.0501
0.5846	0.0347
0.5845	0.0349

==> tradeoff-conad_reddit.txt <==
0.6085	0.0558

==> tradeoff-dominant.txt <==
0.5605	0.0443

==> tradeoff-dominant_correlation.txt <==
0.5616	0.0452
0.5633	0.0452
0.5648	0.0459
0.5682	0.0523
0.5669	0.0549
0.5612	0.0451
0.563	0.0453
0.5644	0.0457
0.5679	0.0522
0.5671	0.0554
0.5611	0.045
0.5629	0.0452
0.5643	0.0457
0.5679	0.0526
0.5675	0.0552
0.561	0.0451
0.5628	0.0452
0.5641	0.0456
0.568	0.0528
0.5683	0.0554

==> tradeoff-dominant_correlation_reddit.txt <==
0.6084	0.0557
0.609	0.0558
0.6101	0.0551
0.6015	0.0486
0.5975	0.0483
0.608	0.0566
0.6084	0.0558
0.6088	0.0555
0.6096	0.054
0.6008	0.0483
0.5971	0.048
0.6079	0.0566
0.6082	0.0552
0.6085	0.0549
0.6092	0.0534
0.6001	0.048
0.5967	0.0477
0.6074	0.0546
0.6076	0.0544
0.6078	0.0536
0.6079	0.049
0.5987	0.047
0.5959	0.0475
0.6072	0.0537
0.6064	0.0518
0.6054	0.0481
0.6042	0.0455
0.6023	0.0432

==> tradeoff-dominant_fairod.txt <==
0.5721	0.0262
0.5717	0.0275
0.5604	0.0323
0.5316	0.0147
0.5635	0.0381
0.553	0.0374
0.5559	0.0395
0.57	0.0484
0.5698	0.0574
0.5446	0.0366
0.5192	0.0167
0.5228	0.0179
0.5438	0.0255
0.564	0.0375
0.5243	0.0334
0.4931	0.0207
0.4932	0.0215
0.4992	0.0251
0.5037	0.0297
0.4978	0.0264
0.4804	0.0168
0.4806	0.017
0.4812	0.0177
0.4862	0.0175
0.5711	0.0473
0.6211	0.0561
0.5853	0.0389
0.5914	0.0513
0.5208	0.0206
0.5608	0.0413
0.6313	0.0539
0.5717	0.063
0.4983	0.0152
0.5252	0.0201
0.6125	0.0459
0.5926	0.0464

==> tradeoff-dominant_fairod_reddit.txt <==
0.6084	0.0557
0.609	0.0558
0.6101	0.0551
0.6015	0.0486
0.5975	0.0483
0.5848	0.0323
0.5848	0.0323
0.5848	0.0323
0.5848	0.0323
0.6098	0.0553
0.61	0.0549
0.6096	0.0537
0.6095	0.05
0.6008	0.0483
0.5976	0.0486
0.6072	0.0498
0.6068	0.05
0.6056	0.0504
0.6041	0.0503
0.5997	0.0479
0.5979	0.0481
0.6026	0.0467
0.6025	0.0464
0.602	0.0464
0.6015	0.0464
0.5994	0.048
0.5981	0.0479
0.5993	0.0475
0.5993	0.0475
0.5993	0.0475
0.5992	0.0477
0.5987	0.0479
0.5983	0.0478
0.5987	0.0414
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5977	0.0413
0.597	0.0415
0.5938	0.0399
0.5912	0.038
0.5987	0.0414
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5981	0.0414
0.5977	0.0413
0.5955	0.0408
0.5938	0.0399
0.5987	0.0414
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5987	0.0479
0.5984	0.0414
0.5981	0.0414
0.5967	0.0415
0.5955	0.0408

==> tradeoff-dominant_hin.txt <==
0.5616	0.0452
0.5633	0.0452
0.5648	0.0459
0.5682	0.0523
0.5669	0.0549
0.5646	0.0556
0.569	0.0512
0.5581	0.0516
0.5598	0.0514
0.5362	0.0344
0.5369	0.0347
0.5358	0.0331
0.5351	0.0336
0.5411	0.0374
0.5428	0.0407
0.5481	0.0413
0.5496	0.0442
0.5411	0.0472
0.5517	0.0419
0.5208	0.0299
0.5154	0.0281
0.5266	0.0295
0.5204	0.0262
0.5251	0.0305
0.5368	0.0309
0.5342	0.0351
0.5378	0.0336
0.5382	0.0387
0.5384	0.0407
0.5186	0.0237
0.505	0.0233
0.5044	0.0223
0.5095	0.0218
0.5158	0.021
0.5204	0.0267
0.5166	0.0249
0.5379	0.0313
0.5302	0.0361
0.5196	0.0313

==> tradeoff-dominant_hin_reddit.txt <==
0.6084	0.0557
0.609	0.0558
0.6101	0.0551
0.6015	0.0486
0.5975	0.0483
0.5865	0.0334
0.6081	0.0563
0.6084	0.0569
0.609	0.0563
0.61	0.0553
0.6015	0.0489
0.5975	0.0484
0.5862	0.0331
0.6081	0.0567
0.6081	0.0574
0.6089	0.0564
0.6098	0.0553
0.6019	0.0485
0.5976	0.0487
0.5858	0.0326
0.6068	0.0568
0.6082	0.0579
0.6084	0.0562
0.6092	0.0561
0.6024	0.0488
0.5977	0.0485
0.5851	0.0326

==> tradeoff-dominant_reddit.txt <==
0.6082	0.0576

==> tradeoff-vgod.txt <==
0.7363	0.1111

==> tradeoff-vgod_correlation.txt <==
0.7332	0.1006
0.7283	0.0777
0.716	0.049
0.7069	0.0328
0.7225	0.0038
0.7223	0.0038

==> tradeoff-vgod_correlation_reddit.txt <==
0.7248	0.4801
0.7206	0.4668
0.7255	0.4048
0.7491	0.4297
0.7548	0.4502
0.7729	0.4773

==> tradeoff-vgod_fairod.txt <==
0.7386	0.1137
0.7386	0.1118
0.7358	0.1038
0.743	0.093
0.7485	0.0451
0.7717	0.072
0.7663	0.0604
0.7468	0.0621
0.7648	0.0674
0.757	0.0688
0.7935	0.0729
0.7504	0.0695
0.7903	0.0789
0.7586	0.0687
0.7569	0.079
0.7556	0.0607
0.7523	0.0653
0.7661	0.0762
0.7636	0.0756
0.774	0.0761
0.7534	0.0549
0.7694	0.0552
0.7797	0.077
0.7601	0.0598

==> tradeoff-vgod_fairod_reddit.txt <==
0.7178	0.4583
0.714	0.4444
0.6918	0.3815
0.6946	0.3576
0.8094	0.578
0.7911	0.5595
0.7884	0.5131
0.7916	0.515
0.7707	0.4833
0.7955	0.5447
0.7881	0.5085
0.794	0.5458
0.7974	0.5554
0.7932	0.53
0.7956	0.5351
0.7661	0.461
0.7875	0.5006
0.7471	0.4463
0.7783	0.4857
0.7902	0.5483
0.816	0.592
0.7848	0.525
0.8104	0.5851
0.7945	0.5397

==> tradeoff-vgod_hin.txt <==
0.7308	0.1116
0.7388	0.112
0.7361	0.1087
0.7381	0.0876
0.7361	0.1107
0.7386	0.1128
0.7389	0.1119
0.7337	0.1047
0.7383	0.0871
0.7362	0.1103
0.7384	0.1115
0.7387	0.1103
0.7375	0.105
0.7379	0.0865
0.7323	0.0923
0.7382	0.1046
0.7375	0.1054
0.7393	0.1065
0.7375	0.0855
0.7377	0.1004
0.734	0.095
0.7337	0.0817
0.7348	0.0872
0.7385	0.0856
0.7477	0.0781
0.7446	0.0879
0.7398	0.0617
0.741	0.0676
0.7445	0.083
0.759	0.0359
0.7676	0.0703
0.7633	0.0498
0.7591	0.0372
0.7645	0.0653

==> tradeoff-vgod_hin_reddit.txt <==
0.6859	0.4092
0.7003	0.4248
0.7035	0.394
0.6775	0.3424
0.7154	0.363
0.7141	0.3516
0.7014	0.3286
0.6937	0.3098
0.7137	0.3472
0.7291	0.3224
0.7278	0.3187
0.7158	0.3011
0.7268	0.3183
0.7225	0.3271
0.723	0.3292
0.7367	0.3521
0.7315	0.3323
0.7393	0.3347
0.7219	0.3197
0.7524	0.387
0.7376	0.3703
0.7315	0.3457
0.7401	0.3482
0.7228	0.312
0.7497	0.3681
0.7374	0.3696
0.739	0.3664
0.7486	0.3763
0.7308	0.3365
0.7695	0.4214
0.7512	0.3878
0.7538	0.4042
0.7514	0.3875
0.7543	0.4006

==> tradeoff-vgod_reddit.txt <==
0.7207 0.4722
